Sensitivity to neutrinos from the solar CNO cycle in Borexino

Neutrinos emitted in the carbon, nitrogen, oxygen (CNO) fusion cycle in the Sun are a sub-dominant, yet crucial component of solar neutrinos whose flux has not been measured yet. The Borexino experiment at the Laboratori Nazionali del Gran Sasso (Italy) has a unique opportunity to detect them directly thanks to the detector's radiopurity and the precise understanding of the detector backgrounds. We discuss the sensitivity of Borexino to CNO neutrinos, which is based on the strategies we adopted to constrain the rates of the two most relevant background sources, pep neutrinos from the solar pp-chain and Bi-210 beta decays originating in the intrinsic contamination of the liquid scintillator with Pb-210. Assuming the CNO flux predicted by the high-metallicity Standard Solar Model and an exposure of 1000 daysx71.3 t, Borexino has a median sensitivity to CNO neutrino higher than 3 sigma. With the same hypothesis the expected experimental uncertainty on the CNO neutrino flux is 23%, provided the uncertainty on the independent estimate of the Bi-210 interaction rate is 1.5 cpd/100t. Finally, we evaluated the expected uncertainty of the C and N abundances and the expected discrimination significance between the high and low metallicity Standard Solar Models (HZ and LZ) with future more precise measurement of the CNO solar neutrino flux.

==> EPJ-Template/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> EPJ-Template/readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> EPJ-Template/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


